Interacting dark energy models

This work focuses on two linear interaction models between dark matter and dark energy, which are proposed as key factors in explaining cosmic history, specifically the latetime accelerating expansion of the universe. Both models are constrained using a Markov chain Monte Carlo analysis (MCMC) using different sets of observational data. The analysis was composed using the Pantheon data set, consisting of 1048 points of SNIa distance moduli measurements from the Pantheon analysis and the Observed Hubble Parameter (OHD) data set using Baryon acoustic Oscillation (BAO), consisting of 57 data points using distance and expansion rate measurement. Both models showed promising results with the OHD data (BAO), with a interaction that results in a higher dark matter content of 56% and 44%, and a Hubble parameter of 65.7+-3km/ s/Mpc and 65.8+-3km/ s/Mpc for the interaction dependent on dark matter and dark energy respectively. The pantheon data set however predicted a reverse interaction for both models which does not follow initial assumptions that were made. The pantheon data measured a dark matter content of 18% and 20% with a Hubble parameter of 72.1 +- 0.003km/ s/Mpc and 72.3 +- 0.004km /s/Mpc. The constrained results are used to revisit the coincidence problem and other problems in standard cosmology. The analysis provided a discrepancy between the different data sets with one having a large error margin.

==> README.txt <==
If you need more information about the JPCS templates we use for SAIP, here are the original file (LaTeXTemplates.zip) dating 31 January 2024, before they got updated.  In there, you will find the “JPCSLaTeXGuidelines” but most people won’t need that and should be able to just edit the “123-yourname.tex” file directly, as well as the “iopart-num.bib” with your own bibliographic references to compile the PDF.
